Leaky Cauldron on the Dark Land: Understanding Memory Side-Channel Hazards in SGX

Side-channel risks of Intel's SGX have recently attracted great attention. Under the spotlight is the newly discovered page-fault attack, in which an OS-level adversary induces page faults to observe the page-level access patterns of a protected process running in an SGX enclave. With almost all proposed defense focusing on this attack, little is known about whether such efforts indeed raise the bar for the adversary, whether a simple variation of the attack renders all protection ineffective, not to mention an in-depth understanding of other attack surfaces in the SGX system. In the paper, we report the first step toward systematic analyses of side-channel threats that SGX faces, focusing on the risks associated with its memory management. Our research identifies 8 potential attack vectors, ranging from TLB to DRAM modules. More importantly, we highlight the common misunderstandings about SGX memory side channels, demonstrating that high frequent AEXs can be avoided when recovering EdDSA secret key through a new page channel and fine-grained monitoring of enclave programs (at the level of 64B) can be done through combining both cache and cross-enclave DRAM channels. Our findings reveal the gap between the ongoing security research on SGX and its side-channel weaknesses, redefine the side-channel threat model for secure enclaves, and can provoke a discussion on when to use such a system and how to use it securely.

==> CCS_rebuttal.txt <==
We thank the reviewers for the insightful and constructive comments. We hope to respond as follows:

(Review A: Not surprising; weak implication)
An important criterion we have been using to guide our own attack papers, or to judge those of others, is whether the demonstrated attacks would question the key assumptions of existing defenses and thus motivate new defenses. Surprising is definitely a merit of an attack paper. But not all attack papers can be surprising; otherwise, we wouldn't be reading those interesting works in top security venues, such as Xu et al. (Oakland'15), Van Bulck et al. (Sec'17), Disselkoen et al. (Sec'17), Lee et al. (Sec'17), Maurice et al. (NDSS'17), Hahnel et al. (ATC'17), Brasser et al. (WOOT'17) etc. 

We believe our vision is in line with Reviewer B's comments on "a few iterations to get a certain defense right is not necessarily a bad thing". In fact, the intended contribution of our paper is to inform the community of what could be assumed when designing defenses against these attacks. Specifically,

(1) The effectiveness of T-SGX depends on the use of page faults as the main attack vectors; our B-SPM attack suggests it can be bypassed. 

(2) Deja Vu (ASIACCS'17) addresses side-channel attacks that induce high volume of AEXs, but our T-SPM and HT-SPM attacks strive to show that side-channel attacks are still effective with less or even no AEXs. In contrast, this point is *not* shown in a concurrent study, Van Bulck et al. (Sec'17, https://lirias.kuleuven.be/bitstream/123456789/586081/3/usenix17.pdf).

(3) The purpose of our Cache-DRAM attacks is to demonstrate the granularity of the attacks can be reduced to the cache-line level (64B), so the community should not follow the suggestion from Intel to align "specific code and data blocks to exist entirely within a single page" [7]. 

(Review A: HyperThreading attack works?)
An important finding of our work is that with HyperThreading enabled, an adversary is able to flush the TLB of the enclave without interrupting it, based upon our experiments on i7-6700k and i5-6200u. Most importantly, we built an HT-SPM attack using this observation, which defeats all existing defense, particularly those monitoring interrupts: as long as they cannot prevent HyperThreading TLB flushing, HT-SPM still works, since it will *not* cause *any* interrupt. 


(Review A,B: Exploring countermeasures.)
We hope to point out that most side-channel attack papers published in top security conferences do not have extensive defense components. This is because side-channel defenses are much harder than attacks, which will merit separate research papers. 

(Review B: 64B granularity.)
We want to clarify our definition of spatial granularity: it measures the size of the address space one side-channel observation could not reveal. Therefore, in Schwarz et al. (DIMVA'16), although the physical address of the target is known, by observing one cacheline eviction in Prime+Probe attacks, the attacker is not sure whether it is due to contention from that target physical address or some other address in the same cache set. So their granularity is larger than 64B.

(Review C: New attacks?)
All three SPM attacks and Cache-DRAM attacks are new. We will clarify it more explicitly in the paper.

(Review A,C: Systematic?)
We agree with the reviewers that the "systematic" claim should be toned down. But at least it includes all attack vectors that have been demonstrated. This is to inform the defenders of the variety of attack vectors. For the sake of space, we only demonstrated the ones that we think are new to the community. For example, we didn’t include a standalone (but already finished) experiment on vector 1 (dTLB Prime+Probe) but instead chose to integrate it into HT-SPM.
